Phenomenology of GUT-inspired gauge-Higgs unification

We perform a detailed investigation of a Grand Unified Theory (GUT)-inspired theory of gauge-Higgs unification. Scanning the model's parameter space with adapted numerical techniques, we contrast the scenario's low energy limit with existing SM and collider search constraints. We discuss potential modifications of di-Higgs phenomenology at hadron colliders as sensitive probes of the gauge-like character of the Higgs self-interactions and find that for phenomenologically viable parameter choices modifications of the order of 20\% compared to the SM cross section can be expected. While these modifications are challenging to observe at the LHC, a future 100 TeV hadron collider might be able to constrain the scenario through more precise di-Higgs measurements. We point out alternative signatures that can be employed to constrain this model in the near future.

==> M4S1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M4S1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{48.19805416bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90852082)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{M4S1.pdf}}%
    \put(0.09291316,0.7331412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$\mathcal{M}_4\times S^1$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{M4S1.pdf}}%
    \put(0.74589641,0.24375117){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$\mathcal{M}_4\times S^1$}\end{tabular}}}}%
    \put(0.18180201,0.5116609){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\large\mbox{$\color{red} \langle\Phi\rangle$}\end{tabular}}}}%
    \put(0.00259922,0.23521795){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$SO(11)\color{red} \rightarrow SU(5)$}\end{tabular}}}}%
    \put(0.766261,0.49246437){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$G_\text{PS} \cap G_\text{SM}$}\end{tabular}}}}%
    \put(0.45110718,0.52604976){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$SO(11)$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{M4S1.pdf}}%
    \put(0.14875143,0.0894403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$0$}\end{tabular}}}}%
    \put(0.83491606,0.09235784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$L_5$}\end{tabular}}}}%
    \put(0.4641158,0.18280452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\mbox{$y$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

